What Goes Around: Leveraging a Constant-curvature Motion Constraint in Radar Odometry

This paper presents a method that leverages vehicle motion constraints to refine data associations in a point-based radar odometry system. By using the strong prior on how a non-holonomic robot is constrained to move smoothly through its environment, we develop the necessary framework to estimate ego-motion from a single landmark association rather than considering all of these correspondences at once. This allows for informed outlier detection of poor matches that are a dominant source of pose estimate error. By refining the subset of matched landmarks, we see an absolute decrease of 2.15% (from 4.68% to 2.53%) in translational error, approximately halving the error in odometry (reducing by 45.94%) than when using the full set of correspondences. This contribution is relevant to other point-based odometry implementations that rely on a range sensor and provides a lightweight and interpretable means of incorporating vehicle dynamics for ego-motion estimation.

==> reviews/review2.txt <==
Contribution of the Paper 
=========================

This paper extends a previously published Radar Odometry system which
is based on associating Radar landmarks in successive scans and finding
the geometric rigid body transformation in SE2 that best explains the
geometry of all associations. 

The contribution of this paper is a new outlier rejection scheme which
is based on two assumptions: 1) A car-like nonholonomic kinematic
motion model, from which it follows that the vehicle’s motion can be
described as driving on a circle with certain curvature, and 2) that
the curvature between two successive radar scans is constant. 

The authors show that using these assumptions, one landmark associated
between two scans is enough to fully describe the vehicle’s motion thus
constrained by the circle’s radius and angle. The authors sort
associations by angle, select a certain range of associations around
the median angle as inliers, and disregard the remainder as outliers. 

They then go on to show that the Radar Odometry position error is
almost halved compared to that of the baseline without outlier
rejection, and another baseline with RANSAC for outlier rejection. 



Organization and Style 
======================

The paper is well organized and written in an understandable language.
It is easy to follow without hiding technical details. I feel confident
I could reproduce the proposed extension, given the paper alone. 



Technical Accuracy 
==================

The paper does an excellent job of describing the proposed approach and
proving its advantage. 

I would still make the two core assumptions mentioned above more
explicit and briefly mention when they are valid and when they reach
their limit. (By the way: How do they hold up for the dataset used?).
Also, the “Constant-curvature Motion Constraint” should be more clearly
defined. From the paper title alone, I first assumed it meant there is
a constant curvature constraint between two consecutive scan-matching
results. But in fact, this is only true between two consecutive scans,
i.e., for a single scan-matching result. 

Two of the figures for me raised questions to which I did not find
answers in the paper: 
 * Figure 3 contains some obvious outlier associations that would
easily be removed by a RANSAC scheme. But then at the beginning of
Section VI., the paper says: “This is unsurprising, as the initial
match selection performed by RO has already selected matches based on
their plausibility from a geometric standpoint, which is similar to
what this baseline method is doing.” Why do these implausible
associations then still show up in Figure 3? 
 * In Figure 2 it seems like lateral motion is systematically
underestimated by a factor of 2, which does not look good at all. Do
you have an explanation for that? 



Summary 
=======

This is a well-written paper about an incremental improvement to an
existing Radar Odometry pipeline. The Constant-Curvature Constraint as
proposed here seems generic enough for it to be applied to other
systems based on associating landmarks between consecutive scans.

One could argue that the proposed approach is simple and question the
innovativeness of the paper. To me, however, its simplicity is what
makes it so attractive: As far as I understood the only parameter is
the quantile range. 

==> reviews/review5.txt <==
Overview:
This paper presents a pipeline that leverages robot dynamics to
geometrically constrain 1-point landmark associations in radar-based
odometry. The dynamics in this paper assume a constant-curvature model
in a non-holonomic robot, and given landmark range and bearing at two
different time instances, in addition to the radius of curvature of the
robot, a relative pose estimate is estimated. Contributions of this
work include developing a method for the 1-point RANSAC model by
Scaramuzza et. al in radar (range-based) odometry, and a method for
outlier rejection through a conforming subset of landmark matches. The
paper well-written, overall presentation is good, and experiments show
that the proposed method works well.

Major Comments:
- My primary concern is in regards to the framing around the novelty of
the contributions. Using vehicle dynamics for single-landmark odometry
is a well-known result in the vision community which was first
presented by Scaramuzza et. al [1], and the proposed paper seems to be
just a translation of that seminal work to radar modality. While this
translation in itself is novel---as the method has not been employed to
radar (range) modalities---and the corresponding theoretical
development using range and bearing measurements is new, the paper
reads a little similarly to Scaramuzza et. al's work. The emphasis on
contributions may also be slightly misleading for those who are not
familiar with the previous result from the vision community. I would
suggest further differentiating between the two works (i.e., not just
stating that it's different sensing modalities, and more emphasis on
the conforming subset method) to strengthen the contributions of the
work.
- To further expand on my comment above (and to perhaps provide a few
suggestions), I think it's worth considering a comparison between the
two methods in the Experiments section. In other words, how do the
resulting trajectories compare between using Scaramuzza et. al's
vision-based method and the proposed radar-based method? This would
provide the community valuable insight in how radar stacks up against
vision. I would also like to see how, quantitatively, the proposed
"comforming-subset" outlier rejection method compares against their
histogram-based voting method (i.e., Fig. 8). 
- All that being said, I do believe this work provides novel
contributions. I only recommend reframing the story and perhaps
acknoledging the prior work more throughout to help differentiate
between the two.

Minor Comments:
- Fig. 1 is hard to read; consider increasing font size and zooming
into a subset for readability. Also consider a different "front-page"
image.
- Fig. 2 seems like it's out of place and belongs more in the Methods
section (rather than right above Related Works). A figure which
provides the reader with more insight into the overall archtecture
would help tremendously.
- Fig. 8 is a little cluttered; consider using different line styles
(e.g., dashed lines, dotted lines, etc.) for different methods in
addition to the colors to help with readability.

[1] Real-Time Monocular Visual Odometry for On-Road Vehicles with
1-Point RANSAC

==> reviews_ICRA/CommentsToAuthor.txt <==
Comments to author (Associate Editor)
=====================================

The authors propose a radar odometry (RO) system using
vehicle motion
constraints to facilitate odometry and even the SLAM
problem. The
ego-motion of the vehicle is estimated from the detection
and matching
of landmarks in the radar scans. One of the difficulties is
to deal
with outliers. A RANSAC approach is used. Then, a motion
model is
incorporated to estimate the pose of the robot in the next
acquisition. These ideas are not new. In general, for the
reviewers, the
choice of the constant curvature model should be better
justified. Moreover, the reviewers pointed out that key
references are
not mentioned. All reviewers agree that the evaluation
conducted is
insufficient to demonstrate the interest of the method,
even though
the experimental work exploits a reference dataset.


----------------------------------------
Comments on Video Attachment:

[None found]
Comments to author (Editor)
================================

The Editor agrees with the Associate Editor.


----------------------------------------
Comments on Video Attachment:

[None found]

==> reviews_ICRA/Review3897.txt <==
Reviewer 1 of ICRA 2022 submission 7

Comments to the author
======================

This paper considers the problem of radar odometry (RO) and
proposes to inccoporate the vehicle motion constraints to
reduce error in RO. The constant-curvature model is used as
the motion constraints, along which a outlier rejection
method is proposed. The propsed methods are verified on 5
sequences of experimental dataset. 

This paper is easy to follow. The basic idea under the hood
is straightfoward. The method is technically sound, and
supported well by the dataset results. Some issues I find
when reading the papers are as follows:

While the paper is overall well written, I found it is very
difficult to understand certain statments. For example, 
above the formula at the buttom of page 3,  As per [21],
we calculate the number of iterations k required to ensure
with a desired probability p that one of the trials
contains only inliers when the probability of selecting an
inlier for each of the n candidates required is w using: 
Please reference those statements. 

When calculating the angle theta and radius R_{ICR}, what
if the vehicle is driving straigt? This would lead to an
infinity R_{ICR}, will this cause any problem?

In Section IV. D, it says the first quantiles of theta are
selected. But later in Section V. B, the actual range of
theta to be selected is from 35% to 65%. This makes me
wonder what the underlying assumption here to make this
selection? In a bicycle model, the theta depends on the
steering angle of the front wheel, so the first quantiles
of theta tends to select landmark associations that leads
to less steering angles, while the 35% to 65% theta  tends
to assume largers steering angles. Either way, preferring
one over another does not seem reasonable since the
steering angle of the vehicle depends on the actual roads. 

Finally, equations should be numberred. 

==> reviews_ICRA/Review3899.txt <==
Reviewer 2 of ICRA 2022 submission 7

Comments to the author
======================

This paper proposes to use a motion model of a mobile
platform in order to remove outliers coming from the
landmark matching phase. This problem is a well-known
problem both in visual navigation using a camera or a LiDAR
where each observation can be used one by one.
Note that, this approach is not used in radar application
yet, mainly due to the complexity of obtaining reliable
"punctual" landmarks for this modality.

While dealing with a set of matches with outliers, the
baseline method is RANSAC, the authors propose to use it as
a reference to evaluate the approach.

The motion model used in the application is the well known
bicycle model. It is classically used to estimate the pose
of the robot at the next acquisition time. From this pose
the observation that should be done of the previous
detected object is processed and compared to current
detection to validate or discard it.

It seems that the described process is quite identical to a
Kalman filtering approach and corresponds to the innovation
calculation step :
1) robot pose prediction
2) the observation function of previously known (detected)
object
3) measure / prediction comparison -> innovation
So the proposed handcraft method is very close to existing
robustification methods based on the innovation measurement
analysis. 
--> The literature on robustification is quite huge, how
does this method differ from existing one?

It seems that some heuristic is used at this step to
"filter out" the outliers based on theta only. 
--> Why is not the distance used too?
--> What about using a RANSAC on this new theta/rho
innovation space? 
--> Are all the detections supposed to be taken at a single
time? Or does the robot pose predicted at the "next"
detection time?

--> Why is the motion model not used in the final estimate
step? As the motion constraints the matching, the "motion
constraint" will apply on the motion estimation. 
--> What about using the update step of a classical robust
filtering approach?

Considering the experimental part, it is clear and well
done proving that the proposed methodology performs better
than RANSAC one. How can you explain this difference? Is
the rejection criterion on measurement innovation better or
is it because in classical approaches the entire radar scan
is supposed to be taken from a unique pose?


To conclude, I am quite surprised that motion model was not
already included in Radar Odometry/SLAM approaches as is
was already explored back in 2009-2013 in [1,2,3].
I am also not really convince that the proposed approach
would perform better than classical robust filtering
approaches. Nevertheless the experiment part proves that
the proposed solution improved authors' results with
reference to their previous works.


[1] F. Gérossier, P. Checchin, C. Blanc, R. Chapuis and L.
Trassoudaine, "Trajectory-oriented EKF-SLAM using the
Fourier-Mellin Transform applied to Microwave Radar
Images," 2009 IEEE/RSJ International Conference on
Intelligent Robots and Systems, 2009, pp. 4925-4930, doi:
10.1109/IROS.2009.5354548.
[2] Adams, Martin, et al. Robotic navigation and mapping
with radar. Artech House, 2012.
[3]Vivet D, Checchin P, Chapuis R. Localization and mapping
using only a rotating FMCW radar sensor. Sensors (Basel).
2013 Apr 8;13(4):4527-52. doi: 10.3390/s130404527. PMID:
23567523; PMCID: PMC3673098.

==> reviews_ICRA/Review3903.txt <==
Reviewer 3 of ICRA 2022 submission 7

Comments to the author
======================

This paper utilizes the vehicle motion model to predict the
next motion state and thereby reduces error in radar
odometry compared with their past work, RO. With the motion
prior, the system estimate ego-motion from each landmark
and its associated match individually rather than
considering all matches at once, which can promote the
matching accuracy and speed. 

The main contributions of the paper are as follows:
1) A model to solve for relative motion in SE(2) from a
single landmark association.
2) Comparison of performance between the proposed method, a
simpler baseline, and the original system without this
additional refinement
3) Validation of the theoretical contributions on
real-world data in complex urban environments

Though the novel method has improvement, there are still
some problems to refine. The question is as follows:

1. The paper gives a new method of outlier rejection based
on RANSAC. So I wonder how the running time change. Authors
should give a running time comparison experiment with their
past work.

2. Fig. 7 is too messy. It is a little difficult for reader
to compare these methods. The authors can split it into
several figures and give the start-end point, or give a
video of the experiments.

3. The radar SLAM is tested in urban environment. Would the
outlier rejection be effective in suburb environment with
less building and more jungle? The auther should give some
comments or experiments.


==> reviews_ICRA/Review4071.txt <==
Reviewer 4 of ICRA 2022 submission 7

Comments to the author
======================

This article addresses Radar Odometry (RO) by estimating
ego-motion based on landmark detections and their
associated matches. Matched landmarks between scans take
into account viable constrained robot motion, such that
matches which would correspond to robot motions
inconsistent with the constraints can be easily removed. 
The article is quite well written however, although I find
robotics applications with radar interesting and important,
due to its advantages in poor visibility conditions and
quite frankly its relative lack of application in robotic
navigation, the contributions of this article are
questionable.
 

General Comments:

1.	Using vehicle motion constraints to aid odometry
and even the SLAM problem is not new. Back in 2005,
constrained solutions to SLAM were proposed, see for
example:

W.S. Wijesoma, K.W. Lee, J. Ibanez-Guzman, Motion
Constrained Simultaneous Localization and Mapping in
Neighbourhood Environments, IEEE ICRA, 2005.

This article uses prior knowledge on robot traversable
areas to aid SLAM, which has a clear relationship with the
method proposed in this article. A quick search on google
will also find many other articles.

2.	The constant curvature model (Figure 4), in which a
constant Instantaneous Centre of Rotation (ICR) is assumed,
is unrealistic, particularly over the large segment lengths
considered in the results (greater than 100m). Such an
assumption is only feasible for a real vehicle over
extremely short curve lengths.

3.	On page 2, column 2, nothing is said about how the
extracted features are extracted. Is it based on the
received power within a range bin, and if so how is this
used? What about false alarms and missed detections  i.e.
detection, rather than spatial, errors? I understand that
the authors are building on their previous work with radar,
but some explanation should be provided here. 

4.	The results are not very compelling, since no
comparisons are made with state of the art ego-motion
solutions from other authors. The results simply state that
an improvement occurred when compared with their own
previous results, but it would be interesting to see how
the approach compares with other concepts, even if they are
based on other sensors (e.g. vision, laser range finders).

5.	The statement at the end of Section IV is strange:
Note that although we rely on our motion model to assess
the reliability of each landmark association, the final
estimate is not constrained under this same schema. Why
not? This should be explained. It seems that the authors
are willing to assume the constant curvature method to
reject certain data associations, but are not willing to
stick with the assumption in their final pose estimate!


Particular Comments: 

1.	The details and axis numbering in Figure 1 are too
small. Also the axes are not labelled.

2.	Page 2, column 2, Section IV, 1st paragraph should
read and expands on THE estimations 

3.	Page 3, column 2, end of Section IV-B, Relative to
the starting pose, the final pose is at an angle of \theta
/2 in this case, This should be \theta (not \theta /2)
according to Fig. 4.

4.	In the same sentence, the authors state observing
that both poses are at a distance .  this should be
observing that both POSITIONS are at a distance

5.	Figure 5 is also too small and rather confusing.
After reading it several times, I think I got it, but maybe
this could be made clearer.

